The Fear of Halley's Comet Visit in 1910 is Preserved in a Cave in Southern Puerto Rico

This paper explores a unique cave art found in southern Puerto Rico that depicts a comet over a tomb. Through interdisciplinary methods, including art interpretation, historical documentation, and demographic analysis, this study uncovered the artist's identity, the societal context of the period, and the potential motivations behind the creation of this art. The investigation revealed a connection to the passage of Halley's Comet in 1910 and the widespread panic it induced.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

